Approximate Maximum Halfspace Discrepancy

Consider the geometric range space $(X, \mathcal{H}_d)$ where $X \subset \mathbb{R}^d$ and $\mathcal{H}_d$ is the set of ranges defined by $d$-dimensional halfspaces. In this setting we consider that $X$ is the disjoint union of a red and blue set. For each halfspace $h \in \mathcal{H}_d$ define a function $\Phi(h)$ that measures the "difference" between the fraction of red and fraction of blue points which fall in the range $h$. In this context the maximum discrepancy problem is to find the $h^* = \arg \max_{h \in (X, \mathcal{H}_d)} \Phi(h)$. We aim to instead find an $\hat{h}$ such that $\Phi(h^*) - \Phi(\hat{h}) \le \varepsilon$. This is the central problem in linear classification for machine learning, in spatial scan statistics for spatial anomaly detection, and shows up in many other areas. We provide a solution for this problem in $O(|X| + (1/\varepsilon^d) \log^4 (1/\varepsilon))$ time, which improves polynomially over the previous best solutions. For $d=2$ we show that this is nearly tight through conditional lower bounds. For different classes of $\Phi$ we can either provide a $\Omega(|X|^{3/2 - o(1)})$ time lower bound for the exact solution with a reduction to APSP, or an $\Omega(|X| + 1/\varepsilon^{2-o(1)})$ lower bound for the approximate solution with a reduction to 3SUM. A key technical result is a $\varepsilon$-approximate halfspace range counting data structure of size $O(1/\varepsilon^d)$ with $O(\log (1/\varepsilon))$ query time, which we can build in $O(|X| + (1/\varepsilon^d) \log^4 (1/\varepsilon))$ time.

==> lower_bound1.tikz <==
\begin{tikzpicture}[line cap=round,line join=round,>=triangle 45,x=1.0cm,y=1.0cm]
\clip(22,-19.68) rectangle (31,-9.5);
\draw (24.92,-14.52) -- (24.92,-9.5);
\draw (26.2,-12.48) -- (26.2,-19.68);
\draw (27.62,-15.56) -- (27.62,-9.5);
\draw (22.9,-16.26) -- (22.9,-19.68);
\draw (23.7,-13.34) -- (23.7,-9.5);
\draw (30.06,-13.3) -- (30.06,-19.68);
\draw (30.38,-16.4) -- (30.38,-9.5);
\draw (29.1,-12.72) -- (29.1,-19.68);
\draw (28.06,-9.86) -- (28.06,-9.5);
\draw (23.52,-10.98) -- (23.52,-19.68);
\draw [line width=2.4pt,domain=22:31] plot(\x,{(-184.21--2.96*\x)/7.16});
\begin{scriptsize}
\fill [color=black] (24.92,-14.52) circle (3.5pt);
\fill [color=black] (26.2,-12.48) ++(-3.5pt,0 pt) -- ++(3.5pt,3.5pt)--++(3.5pt,-3.5pt)--++(-3.5pt,-3.5pt)--++(-3.5pt,3.5pt);
\fill [color=black] (27.62,-15.56) circle (3.5pt);
\fill [color=black] (22.9,-16.26) ++(-3.5pt,0 pt) -- ++(3.5pt,3.5pt)--++(3.5pt,-3.5pt)--++(-3.5pt,-3.5pt)--++(-3.5pt,3.5pt);
\fill [color=black] (23.7,-13.34) circle (3.5pt);
\fill [color=black] (30.06,-13.3) ++(-3.5pt,0 pt) -- ++(3.5pt,3.5pt)--++(3.5pt,-3.5pt)--++(-3.5pt,-3.5pt)--++(-3.5pt,3.5pt);
\fill [color=black] (30.38,-16.4) circle (3.5pt);
\fill [color=black] (29.1,-12.72) ++(-3.5pt,0 pt) -- ++(3.5pt,3.5pt)--++(3.5pt,-3.5pt)--++(-3.5pt,-3.5pt)--++(-3.5pt,3.5pt);
\fill [color=black] (28.06,-9.86) ++(-3.5pt,0 pt) -- ++(3.5pt,3.5pt)--++(3.5pt,-3.5pt)--++(-3.5pt,-3.5pt)--++(-3.5pt,3.5pt);
\fill [color=black] (23.52,-10.98) ++(-3.5pt,0 pt) -- ++(3.5pt,3.5pt)--++(3.5pt,-3.5pt)--++(-3.5pt,-3.5pt)--++(-3.5pt,3.5pt);
\end{scriptsize}
\end{tikzpicture}

==> lower_bound2.tikz <==
\definecolor{qqqqff}{rgb}{0,0,1}
\definecolor{qqttff}{rgb}{0,0.2,1}
\definecolor{fftttt}{rgb}{1,0.2,0.2}
\begin{tikzpicture}[line cap=round,line join=round,>=triangle 45,x=1.0cm,y=1.0cm, scale=.5]
\clip(22,-19.68) rectangle (31,-9.5);
\draw [line width=2.4pt,domain=22:31] plot(\x,{(-184.21--2.96*\x)/7.16});
\begin{scriptsize}
\fill [color=fftttt] (24.92,-14.52) circle (4.5pt);
\fill [color=qqttff] (26.2,-12.48) ++(-4.5pt,0 pt) -- ++(4.5pt,4.5pt)--++(4.5pt,-4.5pt)--++(-4.5pt,-4.5pt)--++(-4.5pt,4.5pt);
\fill [color=fftttt] (27.62,-15.56) circle (4.5pt);
\fill [color=qqttff] (22.9,-16.26) ++(-4.5pt,0 pt) -- ++(4.5pt,4.5pt)--++(4.5pt,-4.5pt)--++(-4.5pt,-4.5pt)--++(-4.5pt,4.5pt);
\fill [color=fftttt] (23.7,-13.34) circle (4.5pt);
\fill [color=qqttff] (30.06,-13.3) ++(-4.5pt,0 pt) -- ++(4.5pt,4.5pt)--++(4.5pt,-4.5pt)--++(-4.5pt,-4.5pt)--++(-4.5pt,4.5pt);
\fill [color=fftttt] (30.38,-16.4) circle (4.5pt);
\fill [color=qqttff] (29.1,-12.72) ++(-4.5pt,0 pt) -- ++(4.5pt,4.5pt)--++(4.5pt,-4.5pt)--++(-4.5pt,-4.5pt)--++(-4.5pt,4.5pt);
\fill [color=qqqqff] (28.06,-9.86) ++(-4.5pt,0 pt) -- ++(4.5pt,4.5pt)--++(4.5pt,-4.5pt)--++(-4.5pt,-4.5pt)--++(-4.5pt,4.5pt);
\fill [color=qqttff] (23.52,-10.98) ++(-4.5pt,0 pt) -- ++(4.5pt,4.5pt)--++(4.5pt,-4.5pt)--++(-4.5pt,-4.5pt)--++(-4.5pt,4.5pt);
\fill [color=fftttt] (22.9,-19.48) circle (4.5pt);
\fill [color=fftttt] (23.52,-19.2) circle (4.5pt);
\fill [color=fftttt] (26.2,-19.12) circle (4.5pt);
\fill [color=fftttt] (29.1,-19.17) circle (4.5pt);
\fill [color=fftttt] (30.06,-19.31) circle (4.5pt);
\end{scriptsize}
\end{tikzpicture}
